An optimally stable approximation of reactive transport using discrete test and infinite trial spaces

In this contribution we propose an optimally stable ultraweak Petrov-Galerkin variational formulation and subsequent discretization for stationary reactive transport problems. The discretization is exclusively based on the choice of discrete approximate test spaces, while the trial space is a priori infinite dimensional. The solution in the trial space or even only functional evaluations of the solution are obtained in a post-processing step. We detail the theoretical framework and demonstrate its usage in a numerical experiment that is motivated from modeling of catalytic filters.

==> conv_data_first_order.csv <==
gridwidth, l2error, condition_estimate, iterations, time 
0.100000, 0.208692, -1, 2, 0.00044843
0.050000, 0.112917, -1, 2, 0.0014379
0.025000, 0.059352, -1, 2, 0.00609512
0.012500, 0.023842, -1, 144, 4.47147
0.006250, 0.007572, -1, 200, 28.2202


==> conv_data_second_order.csv <==
gridwidth, l2error, condition_estimate, iterations, time 
0.100000, 0.298842, -1, 2, 0.00235961
0.050000, 0.056421, -1, 2, 0.00987613
0.025000, 0.023070, -1, 200, 9.84811
0.012500, 0.002061, -1, 200, 43.9256

